An Oppositeness in the Cosmology: Distribution of the Gamma-Ray Bursts and the Cosmological Principle

The Cosmological Principle is the assumption that the universe is spatially homogeneous and isotropic in the large-scale average. In year 1998 the author, together with his two colleagues, has shown that the BATSE's short gamma-ray bursts are not distributed isotropically on the sky. This claim was then followed by other papers confirming both the existence of anisotropies in the angular distribution of bursts and the existence of huge Gpc structures in the spatial distribution. These observational facts are in contradiction with the Cosmological Principle, because the large scale averaging hardly can be provided. The aim of this contribution is to survey these publications.

==> documents/README.txt <==
% README.TXT for WileyNJD-v2.cls
% Version 2.0 released 23 June 2017
%
% This software may only be used to prepare an article for publication in the
% Wiley NJD (New Journal Design) journals
% to be published by John Wiley & Sons, Ltd.
% Any other use constitutes an infringement of copyright.
%
% The release consists of the following files:
%
%   README.TXT   this file
%   WileyNJD-v2.cls  the LaTeX2e class file
%   wileyNJD-Doc.tex   authors' instructions
%   wileyNJD-Doc.pdf   authors' instructions in PDF format
%
% Typeset wileyNJD-Doc.tex for instructions and examples, or view the PDF.
%
% Simply place WileyNJD-v2.cls and wileyNJD-Doc.tex in your systems usual directories
% and typeset using your LaTeX2e command.
%
%



